HAT-P-47b AND HAT-P-48b: Two Low Density Sub-Saturn-Mass Transiting Planets on the Edge of the Period--Mass Desert

We report the discovery of two new transiting extrasolar planets orbiting moderately bright (V = 10.7 and 12.2 mag) F stars (masses of 1.39 Msun and 1.10 Msun, respectively). The planets have periods of P = 4.7322 d and 4.4087 d, and masses of 0.21 MJ and 0.17 MJ which are almost half-way between those of Neptune and Saturn. With radii of 1.31 RJ and 1.13 RJ, these very low density planets are the two lowest mass planets with radii in excess that of Jupiter. Comparing with other recent planet discoveries, we find that sub-Saturns (0.18MJ < Mp < 0.3MJ) and super-Neptunes (0.05MJ < Mp < 0.18MJ) exhibit a wide range of radii, and their radii exhibit a weaker correlation with irradiation than higher mass planets. The two planets are both suitable for measuring the Rossiter-McLaughlin effect and for atmospheric characterization. Measuring the former effect would allow an interesting test of the theory that star-planet tidal interactions are responsible for the tendency of close-in giant planets around convective envelope stars to be on low obliquity orbits. Both planets fall on the edge of the short period Neptunian desert in the semi-major axis-mass plane.

==> hatpxx.txt <==
 Draft version June 10, 2016
 Preprint typeset using LATEX style emulateapj v. 2/16/10




HAT-P-47b AND HAT-P-48b: TWO LOW DENSITY SUB-SATURN-MASS TRANSITING PLANETS ON THE
                                      EDGE OF THE PERIOD-MASS DESERTy

       G. 'A. Bakos1,y,?, J. D. Hartman1, G. Torres2, D. W. Latham2, B. Sato3, A. Bieryla2, A. Shporer4,5,
       A. W. Howard6, B. J. Fulton6,14, L. A. Buchhave7, K. Penev1, G. Kov'acs8, T. Kov'acs8, Z. Csubry1,
     G. A. Esquerdo3, M. Everett9, T. Szklen'ar12, S. N. Quinn13, B. B'eky10, G. W. Marcy11, R. W. Noyes2,
                                            J. L'az'ar12, I. Papp12, P. S'ari12
                                                 Draft version June 10, 2016

                                                       ABSTRACT
          We report the discovery of two new transiting extrasolar planets orbiting moderately bright (V  =
        10.7 and 12.2 mag) F stars (masses of 1.39 M   and 1.10 M  , respectively). The planets have periods
        of P = 4.7322 d and 4.4087 d, and masses of 0.21 MJ and 0.17 MJ which are almost half-way between
        those of Neptune and Saturn.  With radii of 1.31 RJ and 1.13 RJ, these very low density planets are
        the two lowest mass planets with radii in excess that of Jupiter. Comparing with other recent planet
        discoveries, we find that sub-Saturns (0.18MJ < Mp < 0.3MJ) and super-Neptunes (0.05MJ < Mp
        0.18MJ) exhibit a wide range of radii, and their radii exhibit a weaker correlation with irradiation
        than higher mass planets. The two planets are both suitable for measuring the Rossiter-McLaughlin
        effect and for atmospheric characterization.  Measuring the former effect would allow an interesting
        test of the theory that star-planet tidal interactions are responsible for the tendency of close-in giant
        planets around convective envelope stars to be on low obliquity orbits. Both planets fall on the edge
        of the short period Neptunian desert in the semi-major axis-mass plane.

        Subject headings:  planetary systems _ stars:  individual (HAT-P-47, GSC 2324-00031, HAT-P-48,
                            GSC 2326-00214) _ techniques: spectroscopic, photometric



   1 Department of Astrophysical Sciences, Princeton University,
 Princeton,yNJ 08544; email: gbakos@astro.princeton.edu
   ? Sloan Fellow
   2 Packard Fellow
     Harvard-Smithsonian Center for Astrophysics, Cambridge,
 MA3
     Department of Earth and Planetary Sciences, Tokyo Insti-
 tute of Technology, 2-12-1 Ookayama, Meguro-ku, Tokyo 152-
 85514
     Jet Propulsion Laboratory, California Institute of Technol-
 ogy,54800 Oak Grove Drive, Pasadena, CA 91109, USA
   6 NASA Sagan Fellow
     Institute for Astronomy, University of Hawaii, 2680 Wood-
 lawn7Drive, Honolulu, HI 96822
     Niels Bohr Institute, University of Copenhagen, DK-2100,
 Denmark, and Centre for Star and Planet Formation, Natural
 History8Museum,of1Denmark,5DK-1350 Copenhagen
       Konkoly Observatory of the Hungarian Academy of Sci-
 ences,9Budapest, Hungary
   10Steward Observatory, University of Arizona, Tucson, AZ
   11 Google
      Department of Astronomy, University of California, Berke-
 ley,1CA2
   13 Hungarian Astronomical Association, Budapest, Hungary
      Department of Physics and Astronomy, Georgia State Uni-
 versity,1Atlanta,4GA
   15 NSF Graduate Research Fellow
      Institute of Theoretical Physics, Etvs University, H-1117
 Budapest,yHungary
     Based in part on observations obtained at the W. M. Keck
 Observatory, which is operated by the University of Califor-
 nia and the California Institute of Technology.  Keck time has
 been granted by NOAO (A284Hr, A245Hr) and NASA (N108Hr,
 N154Hr, N130Hr).  Based in part on data collected at Subaru
 Telescope (program o11170), which is operated by the National
 Astronomical Observatory of Japan. Based in part on observa-
 tions made with the Nordic Optical Telescope, operated on the
 island of La Palma jointly by Denmark, Finland, Iceland, Nor-
 way, and Sweden, in the Spanish Observatorio del Roque de los
 Muchachos of the Instituto de Astrofisica de Canarias. Based in
 part on observations obtained with facilities of the Las Cumbres
 Observatory Global Telescope.
2                                                        Bakos et al.

                    1. INTRODUCTION

  One of the startling discoveries in the field of exoplan-
ets is that at fixed mass planets show a very wide spread
in radii (and bulk density).   For example,  within the
narrow mass range of 0.85 MJ to 0.9 MJ, planets have
been found with radii ranging from 0.78 RJ (WASP-59b;
H'ebrard et al. 2013) up to 2.1 RJ  (WASP-79b; Smal-
ley et al. 2012).  While some variance is expected due
to differences in composition, age, and irradiation (e.g.,
Burrows et al. 2007), explaining the very large radius
planets remains a puzzle (Spiegel & Burrows 2013). Ob-
servationally the radii of giant planets have been found
to correlate tightly with the degree of stellar irradiation,
with more highly irradiated planets having larger radii
(Kov'acs et al. 2010). While it is unclear to what extent
selection effects are responsible for this correlation, most
theoretical models do predict larger radii with increased
irradiation.
  There is some evidence that the influence of irradiation
on the planetary radii depends on planetary mass, with
super-Jupiters  spanning  a  smaller  range  of  radii  than
sub-Jupiters  (e.g.,  Huang  et  al.  2015).   On  the  other
hand,  planet mass and radius are essentially uncorre-
lated for planets with masses greater than Saturn. Below
Saturn-mass the radii are observed to decrease, with all
planets discovered to date below the mass of Neptune
having radii less than 0.85RJ, excluding the Kepler-51
system (Masuda 2014) which has unusually bloated plan-
ets (with large uncertainties on their masses). However,
due to the small number of low-mass transiting planets             Fig. 1._ HATNet light curves of HAT-P-47 (top) and H*
 *AT-P-
with precisely measured masses and radii, it has been            48 (bottom) phase folded with the transit period. In e*
 *ach case we
difficult to draw firm conclusions about the spread in           show two panels:  the top shows the unbinned light cur*
 *ve, while
the mass-radius relation below the mass of Saturn or             the bottom shows the region zoomed-in on the transit, *
 *with dark
the influence of other parameters such as irradiation or         filled0circles.for0the0light4curve.binnedTinhphaseewit*
 *hsaobinsizelofid line shows the model fit to the light curve.
metallicity on this relation.
  In this paper we present the discovery and character-          Box Least-Squares (BLS; see Kov'acs et al. 2002) metho*
 *d,
ization of two new low-mass transiting planets by the            leading to the identification of HAT-P-47 and HAT-P-48
HATNet project (Bakos et al. 2004), called HAT-P-47b             as candidate TEP systems (Figure 1) with the following
and HAT-P-48b.  In Section 2  we summarize the detec-            properties:
tion of the photometric transit signal and the subsequent
spectroscopic and photometric observations of each star              o  HAT-P-47  -  GSC  2324-00031  (also  known  as
to confirm the planets. In Section 3  we analyze the data               2MASS  02331396+3021377;  ff  =  02h33m 13.97s,
to rule out false positive scenarios, and to determine the              ffi  =  +30O21037.800;  J2000;  V  =  10.694   *
 *0.063,
stellar and planetary parameters. Our findings are briefly              Droege  et  al.  2006).   A  signal  was  detec*
 *ted  for
discussed in Section 4 .                                                this star with an apparent depth of ~3.8 mmag,

                    2. OBSERVATIONS                                     andTarperiodaofnPs=f4.7322odays.rDiscretemFouri*
 *eration (DFT) frequency spectrum did not

  HAT-P-47b and HAT-P-48b were discovered through                       detect any component in excess of 0.5 mmag ampl*
 *i-
a combination of photometric and spectroscopic observa-                 tude in the [0,50] cycles/day frequency range. *
 * No
tions. See previous HATNet transiting exoplanet (TEP)                   significant second frequency peak was seen in t*
 *he
discovery papers for a general description of the method                BLS spectrum.
(e.g. Bakos et al. 2010; Latham et al. 2009).  Below we
summarize the observations that led to the two discov-               o  HAT-P-48  -  GSC  2326-00214  (also  known  as
eries presented here.  Identifying information for these                2MASS  02575301+3037324;  ff  =  02h57m 53.03s,
stars is provided later in the paper (Table 7).                         ffi = +30O37032.500; J2000; V = 12.16 0.11, Dro*
 *ege
                                                                        et al. 2006). A signal was detected for this st*
 *ar with
                2.1. Photometric detection                              an apparent depth of ~6.4 mmag, and a period of

  Table 1 summarizes the photometric observations that                  P  = 4.4087 days.  The DFT frequency spectrum
we performed of HAT-P-47 and HAT-P-48.  These in-                       showed no significant peak in excess of 0.6 mmag
clude discovery light curves obtained with the fully au-                in the range of [0,50] cycles/day.
tomated HATNet system, which were generated and fil-
tered for noise following Bakos et al. (2010). These light                    2.2. Reconnaissance Spectroscopy
curves were searched for periodic transit signals using the
                                                  HAT-P-47b, HAT-P-48b,                                                3


                                                         TABLE 1
                                           Summary of photometric observations
          _________________________________________________________________________________________________________
          _______Instrument/Field_____________Date(s)________Number_of_Images___Mode_Cadence_(min)_______Filter____

            HAT-P-47
              HAT-5/G212                2010 Sep-2010 Nov                2200                   5.5  Sloan r band
              HAT-8/G212                2010 Aug-2010 Nov                6000                   3.5  Sloan r band
              KeplerCam                 2010 Dec 26                       137                   1.2   Sloan i band
              KeplerCam                 2011 Jan 09                       466                   0.7   Sloan i band
              BOS                       2011 Aug 24                        94                   1.7   Sloan i band
              BOS                       2011 Oct 01                       307                   0.7   Sloan i band
              FTN                       2011 Oct 15                       266                   0.7   Sloan i band
              FTN                       2012 Jan 13                       345                   0.6   Sloan i band
            HAT-P-48
              HAT-5/G212                2010 Sep-2010 Nov                2200                   5.5  Sloan r band
              HAT-8/G212                2010 Aug-2010 Nov                6000                   3.5  Sloan r band
              KeplerCam                 2011 Jan 12                       328                   0.9   Sloan i band
              KeplerCam                 2011 Sep 20                       231                   0.9   Sloan i band
              KeplerCam                 2011 Oct 30                       137                   1.5   Sloan i band
              KeplerCam                 2011 Nov 21                       201                   1.5   Sloan i band
              FTN                       2012 Jan 26                        99                   1.1   Sloan i band
          _________________________________________________________________________________________________________

  High-resolution,  low-S/N  "reconnaissance"  spectra           the FIES observations were reduced following Buchhave
were  obtained  for  HAT-P-47  and  HAT-P-48  using              et al. (2010); and the HDS observations were reduced f*
 *ol-
the Tillinghast Reflector Echelle Spectrograph (TRES;            lowing Sato et al. (2002, 2012).  The RV measurements
F"uresz 2008) on the 1.5 m Tillinghast Reflector at the          and uncertainties are given in Tables 3 and 4 for HAT-*
 *P-
Fred  Lawrence  Whipple  Observatory  (FLWO)  in  AZ.            47 and HAT-P-48, respectively. The period-folded data,
The reconnaissance spectroscopic observations and re-            along with our best fit described below in Section 3  *
 *are
sults for each system are summarized in Table 2.  The            displayed in Figures 2 and 3.
observations  were  reduced  and  analyzed  following  the          In each figure we show also the spectral line bisec*
 *tor
procedure described by Quinn et al. (2012) and Buch-             spans (BSs) computed from the Keck/HIRES spectra fol-
have et al. (2010).                                              lowing Torres et al. (2007) and the S activity index c*
 *al-
  Based on the observations summarized in Table 2 we             culated following Isaacson & Fischer (2010).
find that both targets are dwarf stars with radial velocity
(RV) root mean square (rms) residuals consistent with no                  2.4. Photometric follow-up observations
detectable RV variation within the . 200 m s-1  precision           We conducted additional photometric observations of
of the measurements.  All spectra were single-lined, i.e.,       both  stars  with  the  KeplerCam  CCD  camera  on  the
there is no evidence that any of these targets consist of        FLWO 1.2 m     telescope.   For  HAT-P-47  we  also  m*
 *ade
more than one star.                                              use of the Spectral CCD on the 2.0 m Faulkes Telescope
                                                                 North (FTN) at Haleakala Observatory in Hawaii, and
       2.3. High resolution, high S/N spectroscopy               the  SBIG  CCD  imager  on  the  Byrne  Observatory  at

  We proceeded with the follow-up of each candidate by           Sedgwick (BOS) 0.8 m telescope,  at Sedgwick Reserve
obtaining high-resolution,  high-S/N spectra to charac-          in the Santa Ynez Valley, CA. Both FTN and BOS are
terize the RV variations, and to refine the determination        operated by the Las Cumbres Observatory Global Tele-
of the stellar parameters.  The observations were made           scope19 (Brown et al. 2013).  The observations for each
with HIRES (Vogt et al. 1994) on the Keck-I telescope            target are summarized in Table 1.
in Hawaii, with FIES on the Nordic Optical Telescope                The reduction of the KeplerCam images to light curv*
 *es
on the island of La Palma,  Spain (Djupvik & Ander-              was performed as described by Bakos et al. (2010). The
sen 2010), and with the High-Dispersion Spectrograph             FTN and BOS images were reduced in a similar manner.
(HDS; Noguchi et al. 2002) on the 8.2 m Subaru telescope         We performed external parameter decorrelation (EPD)
in Hawaii.  For HIRES and HDS we used an I2 absorp-              and the trend filtering algorithm (TFA) to remove tren*
 *ds
tion cell, while for FIES we relied on simultaneous ThAr         simultaneously with the light curve modeling (for more
spectra to determine the wavelength correction. All but          details, see Bakos et al. (2010)).  The final time ser*
 *ies,
one of the HIRES observations were obtained with the             together with our best-fit transit light curve model, *
 *are
C2 decker which provides a resolution of R = 45,000,             shown in the top portion of Figures 4 and 5, while the
with the remaining observation made with the B5 decker           individual measurements are reported in Tables 5 and 6.
on the night of 01 Sep 2011. This latter decker provides         All relevant data (discovery, follow-up), just like fo*
 *r other
the same resolution as C2, but with a shorter slit length.       HATNet discoveries, are also reported at the HATNet
For the FIES observations we used the high-resolution            website20.
fiber yielding a spectral resolution of R = 67,000, while
for HDS we used the 0.006 x 2.000 slit yielding a spectral                               3. ANALYSIS
resolution of R = 60,000. The HIRES observations were
reduced to radial velocities in the barycentric frame fol-         192http://lcogt.net0
lowing the procedure described by Butler et al. (1996);               www.hatnet.org
4                                                        Bakos et al.




                                                         TABLE 2
                                  Summary of reconnaissance spectroscopy observations.
                         _____________________________________________________________________________
                          Instrument  HJD - 2400000       Teff?       logg?       v sini    flRV a
                         __________________________________(K)_________(cgs)____(km_s-1_)__(km_s-1_)__

                          HAT-P-47
                             TRES     55544.64583            6700          4.1        14       2.72
                             TRES     55546.65187            6650          4.2        14       2.69
                          HAT-P-48
                             TRES     55546.76439        5850   50  4.15   0.10 3.0   0.5     18.31
                             TRES     55549.69608       6050   100  4.53   0.18 4.0   0.8     18.26
                         _____________________________________________________________________________a
                           The heliocentric RV of the target on the IAU system, with a systematic uncertainty of
                         approximately 0.1 km s-1 mostly limited by how well the velocities of the standard stars
                         have been established.



                                                         TABLE 3
                        Relative radial velocities, bisector spans, and activity index measurements
                                                       of HAT-P-47.
                       ________________________________________________________________________________
                           BJDa         RVb      oeRV c    BS       oeBS     Sd    Phase   Instrument
                       _(2,454,000+)__(m_s-1_)_(m_s-1_)__(m_s-1_)_(m_s-1_)_____________________________

                        1557.93452     -30.59      7.79     2.88    21.90   0.142  0.086        Keck
                        1584.81706        . . .    . . . -14.87     16.53   0.145  0.767        Keck
                        1584.86677      55.12      6.30   -6.73     21.22   0.144  0.777        Keck
                        1611.80587      16.32      6.83     4.59    35.18   0.146  0.470        Keck
                        1634.73217      18.92      6.11    26.23    35.18   0.145  0.315        Keck
                        1780.10010     -17.66     16.40      . . .    . . .  . . . 0.034      Subaru
                        1780.10439      -4.03     19.70      . . .    . . .  . . . 0.034      Subaru
                        1781.10948      14.07     17.07      . . .    . . .  . . . 0.247      Subaru
                        1781.11548     -31.26      9.77      . . .    . . .  . . . 0.248      Subaru
                        1781.12325     -14.12     13.00      . . .    . . .  . . . 0.250      Subaru
                        1782.08387     -16.86     13.77      . . .    . . .  . . . 0.453      Subaru
                        1782.09162      -8.30     15.18      . . .    . . .  . . . 0.454      Subaru
                        1782.09938       6.14     16.01      . . .    . . .  . . . 0.456      Subaru
                        1783.12240      19.51      6.59    11.42    14.82   0.144  0.672        Keck
                        1783.13154      21.88     12.45      . . .    . . .  . . . 0.674      Subaru
                        1790.12677     -41.16      5.91    10.85    10.75   0.147  0.152        Keck
                        1791.12635     -37.32      7.00   -2.77      8.06   0.146  0.364        Keck
                        1796.11735     -35.04      7.99  -10.40     13.96   0.146  0.418        Keck
                        1807.12575      21.94      7.18    24.75    34.07   0.146  0.745        Keck
                        1812.08066       5.64      5.37  -12.56      6.83   0.146  0.792        Keck
                        1815.03365     -23.62      5.93  -18.32     10.50   0.147  0.416        Keck
                        1853.83582      -2.77      7.24    19.24    10.87   0.144  0.615        Keck
                        1870.96307     -48.27      6.35     4.26    10.85   0.137  0.235        Keck
                        1878.88618       7.84      6.01    18.88    14.82   0.142  0.909        Keck
                        1879.88871       9.83      6.88    32.28    14.30   0.141  0.121        Keck
                        1880.98816      14.96      5.95    19.38    11.22   0.144  0.353        Keck
                        1882.07816      43.69     10.01  -42.58     18.76   0.133  0.583        Keck
                        1944.76249       4.30      6.31   -9.98     11.80   0.144  0.830        Keck
                        1960.83339     -10.87      6.86  -15.44     17.99   0.139  0.226        Keck
                        1972.82552      28.68      4.82     6.52    11.75   0.139  0.760        Keck
                        1996.77476     -34.83     13.60   -1.69     31.67   0.121  0.821        Keck
                        2138.06092      18.43      7.48      . . .    . . . 0.146  0.678        Keck
                       ________________________________________________________________________________
                         Note. _ Note that for the iodine-free Keck/HIRES template exposures we do not measure
                       the RV but do measure the BS and S index. Such template exposures can be distinguished by
                       the missing RV value. For the Subaru iodine-free template we did not measure the BS and S
                       index (consequently, it is missing from the table). We exclude BS measurements for a handful
                       of measurements which were heavily affected by contamination from scattered moonlight.
                       a Barycentric Julian Date calculated directly from UTC, without correction for leap seconds.
                       b The zero-point of these velocities is arbitrary. An overall offset flrelfitted independently
                       tocthe velocities for each instrument has been subtracted.
                       d Internal errors excluding the component of astrophysical jitter considered in Section 3.2.
                         Chromospheric activity index.
                           HAT-P-47b, HAT-P-48b,                                                5





                                  TABLE 4
 Relative radial velocities, bisector spans, and activity index measurements
                                of HAT-P-48.
_________________________________________________________________________________
    BJDa        RVb      oeRV c     BS       oeBS     Sd    Phase   Instrument
_(2,454,000+)__(m_s-1_)_(m_s-1_)__(m_s-1_)_(m_s-1_)______________________________

 1557.94958    -37.91       5.66   -31.23     11.12  0.122   0.203       Keck
 1584.83402        . . .    . . .   15.76      9.32  0.135   0.301       Keck
 1584.85683    -18.72       4.16   -19.17     24.21  0.137   0.306       Keck
 1611.83497      -4.56      5.27    46.93     12.76  0.126   0.425       Keck
 1634.74237      43.01      4.92    15.71     32.57  0.141   0.621       Keck
 1779.68487      21.90      9.20      . . .    . . .  . . .  0.498       FIES
 1780.07705      16.14      9.54    -9.11     23.26   . . .  0.587     Subaru
 1780.08485      14.42      8.61     6.75     21.41   . . .  0.589     Subaru
 1780.09261      -4.77    10.40     10.18     21.93   . . .  0.591     Subaru
 1780.70889      11.50      9.40      . . .    . . .  . . .  0.730       FIES
 1781.05224      22.34      9.27    -3.01     22.96   . . .  0.808     Subaru
 1781.06001      28.26      7.48     5.59     22.00   . . .  0.810     Subaru
 1781.06778      15.23      7.31     7.32     21.53   . . .  0.812     Subaru
 1781.08022        . . .    . . .   -2.25     21.00   . . .  0.815     Subaru
 1781.09494        . . .    . . .    6.19     26.40   . . .  0.818     Subaru
 1781.69965    -11.80       8.00      . . .    . . .  . . .  0.955       FIES
 1782.05225    -18.74     12.80      4.20     23.72   . . .  0.035     Subaru
 1782.06002       0.11    10.76    -14.68     24.22   . . .  0.037     Subaru
 1782.07119    -13.29       7.84     4.39     24.52   . . .  0.039     Subaru
 1783.09288    -20.51     11.55      0.85     23.79   . . .  0.271     Subaru
 1783.10066      -9.15      8.94   -11.30     24.06   . . .  0.273     Subaru
 1783.11016    -10.90       8.80     0.01     20.35   . . .  0.275     Subaru
 1815.04453    -24.25       4.12   -20.78      8.20  0.145   0.519       Keck
 1853.84571      -3.11      4.22    32.51      9.70  0.136   0.320       Keck
 1857.57640    -29.20     12.30       . . .    . . .  . . .  0.166       FIES
 1858.63379      15.50    12.10       . . .    . . .  . . .  0.406       FIES
 1859.65351       6.90      8.00      . . .    . . .  . . .  0.637       FIES
 1877.94245      37.27      4.28  -100.83     36.09  0.139   0.785       Keck
 1882.10175      -8.16      4.99  -131.16     58.69  0.122   0.729       Keck
 1944.81352      12.26      4.61   -10.28      9.25  0.136   0.954       Keck
 1964.77835    -14.35       8.57     4.29     22.52   . . .  0.482     Subaru
 1964.78611      -4.14      9.71   -12.71     24.55   . . .  0.484     Subaru
 1964.79387       3.39      9.95   -16.91     21.30   . . .  0.486     Subaru
 1967.81621      -8.31    11.72     -1.74     25.87   . . .  0.171     Subaru
 1967.83092    -21.10     10.71     10.02     19.76   . . .  0.175     Subaru
 1967.84563    -28.85     11.18     11.92     24.22   . . .  0.178     Subaru
_________________________________________________________________________________
  Note. _ Note that for the iodine-free Keck/HIRES template exposures we do not measure
the RV but do measure the BS as well as the S index (in the case of HIRES). Such template
exposures for HIRES and HDS can be distinguished by the missing RV value.
a Barycentric Julian Date calculated directly from UTC, without correction for leap seconds.
b The zero-point of these velocities is arbitrary. An overall offset flrelfitted independently to
thecvelocities for each instrument has been subtracted.
d Internal errors excluding the component of astrophysical jitter considered in Section 3.2.
  Chromospheric activity index.
6                                                        Bakos et al.





 Fig. 2._ Top panel: RV measurements from Keck/HIRES (filled        Fig. 3._ Keck/HIRES, Subaru/HDS, and NOT/FIES obser-
circles) and Subaru/HDS (open triangles) for HAT-P-47  shown as  vations of HAT-P-48.  The panels are as in Figure 2.  *
 *Here we
a function of orbital phase, along with our best-fit circular modeluse filled circles to show Keck/HIRES observations, *
 *open triangles
(solid line; see Table 9), and our best-fit eccentric model (dashedto show Subaru/HDS observations, and filled triangle*
 *s to show
line).  Zero phase corresponds to the time of mid-transit.  The  NOT/FIES observations. BS measurements are only availa*
 *ble for
center-of-mass velocity has been subtracted. Second panel: Veloc-the Keck/HIRES and Subaru/HDS observations, while S in*
 *dex
ity O-C residuals from the best fit. The error bars for Keck/HIRESmeasurements are only available for the Keck/HIRES ob*
 *servations.
include a component from astrophysical jitter (22.0 m s-1 ) addedThe parameters used in the best-fit model are given in*
 * Table 9.
in quadrature to the formal errors (see Section 3.2). Third panel:
Bisector spans (BS), with the mean value subtracted.  The mea-
surement from the template spectrum is included. The BS uncer-
tainties are internal errors determined for each spectrum from the
scatter of the individual BS values measured on separate orders of
the spectrum; they do not include the unknown contribution from
stellar jitter. Bottom panel: Chromospheric activity index S.                             TABLE 5
                                                                    High-precision differential photometry of HAT-P-47.
                                                                  _____________________________________________________*
 *______
              3.1. Excluding blend scenarios                             BJDa          Magb      oeMag   Mag(orig)c  Fi*
 *lter

  The analyses of our reconnaissance spectroscopic ob-            ____(2,400,000+)_____________________________________*
 *______
servations discussed in Section 2.2  rule out many of the          55557.57382        0.00470   0.00053     9.53342    *
 *   i
astrophysical false positive scenarios for HAT-P-47 and            55557.57467        0.00503   0.00053     9.53342    *
 *   i
HAT-P-48.  To rule out remaining scenarios we conduct              55557.57553        0.00555   0.00054     9.53607    *
 *   i
an analysis similar to that done in Hartman et al. (2011,          55557.5763955557.570.005417240.000510.0059.53445700.*
 *000i509.53334i
2012). This involves modeling the available light curves,          55557.57810        0.00465   0.00049     9.53297    *
 *   i
absolute photometry,  and stellar atmospheric parame-              55557.57895        0.00446   0.00049     9.53267    *
 *   i
ters as a combination of three stars (either a hierarchi-          55557.57979        0.00314   0.00049     9.53163    *
 *   i
cal triple, or an unresolved blend between a foreground            55557.5806555557.580.002111480.000490.0029.53065070.*
 *000i499.53096i
star and a background eclipsing binary system) using the
Padova isochrones (Girardi et al. 2002) to constrain the          _____________________________________________________*
 *______Note.  _  This table is available in a machine-readable form in
properties of the stars in the simulated systems.  For            the online journal. A portion is shown here for guida*
 *nce regarding
each simulation we also predict the RVs and BS values             itsaform and content.
that would have been measured with Keck/HIRES at                  coBarycentricrJulianrDateecalculatedcdirectlytfromiUT*
 *C,owithoutn for leap seconds.
the times of observation, and we compare them with the            b The out-of-transit level has been subtracted. These*
 * magnitudes
actual observations.                                              have been subjected to the EPD and TFA procedures, ca*
 *rried out
  We find that for HAT-P-47 the photometry and mea-               simultaneouslycwith the transit fit.
sured stellar atmospheric parameters rule out hierarchi-          prRawomagnitudecvaluesewithoutdapplicationuofrtheeEPD*
 *sand.TFA
cal triple eclipsing stellar binary systems with the more
massive of the eclipsing stars having M  < 0.89 M  , or
                                                  HAT-P-47b, HAT-P-48b,                                                7





 Fig. 4._ Unbinned transit light curves for HAT-P-47, acquired     Fig. 5._ Similar to Figure 4; here we show the follo*
 *w-up light
with KeplerCam at the FLWO 1.2 m  telescope.  The light curves   curves for HAT-P-48. The facility used for each each l*
 *ight curve is
have been EPD- and TFA-processed, as described in x 3.2.  The    indicated next to the date of the event.
dates of the events are indicated.  Curves after the first are dis-
placed vertically for clarity. Our best fit from the global modelingblended eclipsing binary systems where the backgrou*
 *nd
described in Section 3.2is shown by the solid lines. Residuals fromeclipsing binary has a distance modulus that is more*
 * than
the fits are displayed at the bottom, in the same order as the top
curves. The error bars represent the photon and background shot  2.25 mag larger than the distance modulus to the fore-
noise, plus the readout noise.                                   ground star.  In both cases these are 5oe  limits based
                                                                 on Monte Carlo simulations which allow for the possi-
                                                                 bility of time-correlated noise in the photometry.  We
                                                                 also find that the simulated RV and BS measurements
                                                                 exclude hierarchical triple systems where the more mas-
                                                                 sive of the eclipsing stars has M > 0.69 M  , or blend*
 *ed
                         TABLE 6                                 systems where the difference in distance moduli is less
  High-precision differential photometry of HAT-P-48.            than 3.35 mag.  Systems excluded by these limits would
     __________________________________________________________________show RV and/or BS scatter (RMS) that is at least*
 * 5
       BJDa            Magb      oeMag   Mag(orig)c  Filter      times greater than what was observed. Combining these
    (2,400,000+)_______________________________________________________constraints we conclude that HAT-P-47 cannot be *
 *a hier-

 55574.58102           0.00063  0.00125    10.95120       i      archical triple eclipsing stellar binary system, or a *
 *blend
 55574.58164         -0.00182   0.00123    10.94760       i      between a foreground star and a background eclipsing
 55574.58244         -0.00110   0.00123    10.95170       i
 55574.58307           0.00250  0.00122    10.95370       i      binary.
 55574.58386         -0.00287   0.00122    10.94890       i         The analysis for HAT-P-48 yields a similar result. *
 *Here
 55574.58447         -0.00085   0.00121    10.95090       i      the photometry rules out hierarchical triples with the
 55574.58529         -0.00063   0.00122    10.95050       i      more massive of the eclipsing stars having M < 0.88 M
 55574.58590         -0.00006   0.00122    10.95010       i
 55574.58671         -0.00339   0.00122    10.94660       i      or blended eclipsing binary systems with distance mod-
 55574.58733         -0.00118   0.00122    10.94970       i      uli  differences  >  1 mag,  while  the  simulated  RV*
 *  and
     __________________________________________________________________BS measurements exclude hierarchical triples wit*
 *h M >
  Note. _  This table is available in a machine-readable form in the0.69 M  , or blended eclipsing binary systems with *
 *dis-
online journal. A portion is shown here for guidance regarding itstformance moduli differences <  2.35 mag.   As for HA*
 *T-P-
andacontent.
  Barycentric Julian Date calculated directly from UTC, without cor-47 we conclude that HAT-P-48 cannot be a hierarchic*
 *al
rectionbfor leap seconds.                                        triple eclipsing stellar binary system, or a blend bet*
 *ween
   The out-of-transit level has been subtracted.  These magnitudesa foreground star and a background eclipsing binary.
have been subjected to the EPD and TFA procedures, carried out      While we exclude the possibility that either object*
 * is
simultaneouslycwith the transit fit.
  Raw magnitude values without application of the EPD and TFA    solely a combination of stellar mass components, we ca*
 *n-
procedures.                                                      not rule out the possibility that either system is a c*
 *ombi-
                                                                 nation of two stars (physically associated, or aligned*
 * on
                                                                 the sky by chance), one of which hosts a planet.  How-
8                                                        Bakos et al.

ever, given the absence of evidence that either object is        the 11th lowest density exoplanet. While the orbital s*
 *o-
composed of more than one star, we proceed by analyzing          lution for both planets is broadly consistent with cir*
 *cular
both objects as single stars orbited by transiting planets.      orbits, it is possible that they are on slightly eccen*
 *tric or-
                                                                 bits, which could contribute to their large radii via *
 *tidal
             3.2. Global modeling of the data                    heating. Carrying out measurements of the occultations

  We analyzed both systems following the procedure of            (secondary eclipses) of these planets could help in co*
 *n-
Bakos et al. (2010) as amended by Hartman et al. (2012).         straining their eccentricities.
To summarize: (1) we determine stellar atmospheric pa-              We also plot the mass-density diagram, this time not
rameters for each star by applying the Stellar Parame-           limiting ourselves to Mp < 0.3 MJ, but considering all
ter Classification method (Buchhave et al. 2012) to the          transiting sub-stellar objects with relative error on *
 *mass
Keck/HIRES iodine-free template spectra; (2) we then             < 20% (Fig. 7). HAT-P-47b and HAT-P-48b clearly fall
conduct a Markov-Chain Monte Carlo (MCMC)-based                  in a so-far unpopulated region of the parameter space:
modeling of the available light curves and RVs, which,           they are somewhat detached from the rest of the popula-
among others, results in a posterior distribution for the        tion in being light and very low density. Both objects*
 * fall
mean stellar density.  We fix the limb darkening coeffi-         close to, but below the approximate locus of Neptunian-
cients to values taken from Claret (2004) for the mea-           to-Jovian class transition point of ~  0.4 MJ  (Chen &
sured atmospheric parameters; (3) we use the effective           Kipping 2016).
temperatures and metalicities of the stars measured from            When plotting the mass vs. the semi-major axis of t*
 *he
the spectra, together with the above determined stellar          planets (Mp sini for non-transiting radial velocity de*
 *tec-
densities to derive the stellar properties based on the          tions), HAT-P-47b and HAT-P-48b fall in the "desert"
Yonsei-Yale (YY) theoretical stellar evolution models (Yi        between hot (small semi-major axis) Jupiters and hot s*
 *u-
et al. 2001). The stellar properties so-determined include       per Earths (Fig. 8). This area of the parameter space *
 *has
the masses, radii and ages. We also determine the plane-         been coined the short-period Neptunian "desert" (Szab'o
tary parameters (e.g. mass and radius) which depend on           & Kiss 2011; Mazeh et al. 2016, and references therein*
 *).
these values; (4) we re-analyze the Keck/HIRES spectra           A similar desert has been identified for planets around
fixing the stellar surface gravities to the values found in      M-dwarf host stars (Gaidos et al. 2016). The desert is*
 * es-
(3), and we go back to steps (2) and (3).                        pecially pronounced for P < 5 days, so with their resp*
 *ec-
  For both systems we conducted the analysis twice: fix-         tive periods of 4.7322 d and 4.4087 d, both objects ar*
 *e on
ing the eccentricity to zero, and allowing it to vary. For       the "edge" of the desert.  One possible explanation for
each system we find that the eccentricity is consistent          the lack of planets in this domain is that small gaseo*
 *us
with zero, but with a poor constraint (the 95% upper             objects can not survive the proximity of the star, un-
limits on the eccentricity are e < 0.31 for HAT-P-47b            like large gaseous objects (hot Jupiters), or small, d*
 *ense,
and e < 0.46 for HAT-P-48b). Following Anderson et al.           rocky planets.
(2012) we adopt the parameter values associated with the            Measuring  the  Rossiter-McLaughlin  effect  (R-M;
fixed circular orbits. The adopted stellar parameters are        Queloz et al. 2000; Winn et al. 2005) for HAT-P-47b
given in Table 7 while the adopted planetary parameters          and HAT-P-48b would provide an interesting test of the
are given in Table 9. We find that HAT-P-47 is a 1.387           hypothesis  that  the  obliquities  of  close-in  gian*
 *t  plan-
0.038 M  mass star with a radius of 1.515 0.040 R  , and         ets were initially nearly random,  and that subsequent
is located at a reddening-corrected distance of 268 7 pc,        star-planet tidal interactions act to reduce the obliq*
 *ui-
while HAT-P-48 is a 1.099   0.041 M   mass star with a           ties (e.g., Albrecht et al. 2012).  With effective tem*
 *per-
radius of 1.223   0.046 R  , and is located at a reddening-      atures of 6703   50 K and 5946   50 K, HAT-P-47 and
corrected distance of 305   12 pc. The respective planets        HAT-P-48 are expected to have radiative and convective
have masses of 0.206   0.039 MJ and 0.168   0.024 MJ,            envelopes, respectively.  While most close-in transiti*
 *ng
and radii of 1.313   0.045 RJ and 1.131   0.054 RJ. The          planets around stars with convective envelopes have be*
 *en
parameters which result when the eccentricities are al-          found to be on low-obliquities orbits, those around ra*
 *dia-
lowed to vary are listed in Tables 8 and 10.                     tiveoenvelopefstarsohavebbeenlfounditoqhaveuaiwidetran*
 *geies (Winn et al. 2010). If this difference is the

                      4. DISCUSSION                              resultpoflaadependencenonestellartmassmofithegdominant*
 *ration pathway, then we might expect HAT-

  We show the location of HAT-P-47b and HAT-P-48b                P-48b to be on a low-obliquity orbit while HAT-P-47b
on a mass-radius diagram in Fig. 6.  In this same Fig-           would likely be misaligned. If, however, the low obliq*
 *uity
ure we show and label other transiting exoplanets with           orbits are the result of tidal interactions, then base*
 *d on
Mp < 0.3 MJ (sub-Saturn mass), and with masses hav-              Figure 24 of Albrecht et al. (2012) we would expect bo*
 *th
ing relative error ffi(Mp) < 20%.  The values are taken          HAT-P-47b and HAT-P-48b to be misaligned.  This is
from our privately maintained database of up-to-date ex-         due to the low planet masses, and the resulting long t*
 *idal
oplanet parameters, which is broadly consistent with the         interaction timescales (Equations 2 and 3 from Albrecht
NASA exoplanet archive21. HAT-P-47b and HAT-P-48b                et al. 2012, which in turn are taken from Zahn 1977),
are the two lowest density sub-Saturn planets, and they          even for HAT-P-48 with its convective envelope.  HAT-
are the two lowest mass planets discovered to date with          P-48b is at an interesting mass where we expect the ti*
 *dal
radii larger than Jupiter.  If all planets are considered        interaction to be comparable to WASP-8b, a misaligned
with ffi(Mp) < 20% (314 of them, as of 2016 April 20),           planet around a convective envelope star which has a
HAT-P-47b is the 4th lowest density, and HAT-P-48b is            mass of 2.2 MJ, but a long orbital period of 8.16 days

  21http://exoplanetarchive.ipac.caltech.edu/                    (Quelozsetial.b2010).leMeasuringftheoR-Mreffectbisofea*
 *-th systems.  Assuming aligned orbits, we ex-
                                   HAT-P-47b, HAT-P-48b,                                                9



                                          TABLE 7
       Adopted stellar parameters for HAT-P-47-HAT-P-48 assuming circular orbits
_________________________________________________________________________________________________
                              HAT-P-47                   HAT-P-48
______Parameter__________________Value______________________Value__________________Source________

 Identifying Information
    R.A.                     02h33m 13.97s              02h57m 53.03s                  2MASS
    Dec.                     +30O21037.800              +30O37032.500                  2MASS
    GSC ID                  GSC 2324-00031             GSC 2326-00214                    GSC
    2MASS ID           2MASS 02331396+3021377     2MASS 02575301+3037324               2MASS
 Spectroscopic properties
    Teff?(K) .........         6703   50                  5946   50                      SPCa
    [Fe=H]............         0.0   0.08                 0.02   0.08                     SPC
    v sini (km s-1 ) ...       14.1   0.5                  2.6   0.5                      SPC
    flRV  (km s-1 ) ....       2.70   0.1                 18.29   0.1                   TRES
 Photometric properties
    V (mag)..........        10.694   0.063              12.16   0.11                   TASS
    IC (mag).........        10.084   0.069             11.253   0.071                  TASS
    J (mag)..........         9.713   0.021             10.696   0.023                 2MASS
    H (mag) .........         9.454   0.022             10.340   0.026                 2MASS
    Ks (mag) ........         9.404   0.017             10.255   0.021                 2MASS
 Derived properties
    M? (M  ) ........         1.387   0.038              1.099   0.041       YY+a=R?+SPCb
    R? (R  ) .........        1.515   0.040              1.223   0.046        YY+a=R?+SPC
    logg?(cgs).......          4.22   0.02                4.30   0.03         YY+a=R?+SPC
    L? (L  )..........         4.15   0.27                1.67   0.14         YY+a=R?+SPC
    MV  (mag)........          3.17   0.07                4.25   0.10         YY+a=R?+SPC
    MK  (mag,ESO) ..           2.25   0.06                2.81   0.09         YY+a=R?+SPC
    Age (Gyr)........           1.5   0.3                  4.7+1.3-0.8        YY+a=R?+SPC
    AV  (mag)c.......        0.414   0.077               0.500   0.110        YY+a=R?+SPC
    Distance (pc).....          268   7                   305   12            YY+a=R?+SPC
    logR0HKd.........        -5.125   0.015             -5.203   0.029            Keck/HIRES
_________________________________________________________________________________________________a
  SPC = "Stellar Parameter Classification" method based on cross-correlating high-resolution spectra against
synthetic templates (Buchhave et al. 2012). These parameters rely primarily on SPC, but have a small dependence
also on the iterative analysis incorporating the isochrone search and global modeling of the data, as described
inbthe text.
  YY+a=R?+SPC = Based on the YY isochrones (Yi et al. 2001), a=R? as a luminosity indicator, and the
SPCcresults.
  V band extinction determined by comparing the measured 2MASS and TASS photometry for the star to the
expected magnitudes from the YY+a=R?+SPC model for the star. We use the Cardelli et al. (1989) extinction
law.d
  Chromospheric activity index defined in Noyes et al. (1984) determined from the Keck/HIRES spectra following
Isaacson & Fischer (2010). In each case we give the average value and the standard deviation from the individual
spectra.



                                          TABLE 8
                Derived stellar parameters for HAT-P-47-HAT-P-48 allowing
                                      eccentric orbitsa
            _______________________________________________________________________
                                     HAT-P-47       HAT-P-48
            _______Parameter____________Value__________Value__________Source_______
                M? (M  ) ........    1.402+0.099-0.0491.083+0.087-0.060YY+a=R?+SPC
                R? (R  ) .........   1.545+0.316-0.1171.524   0.270YY+a=R?+SPC
                logg? (cgs).......   4.20   0.10    4.10   0.13   YY+a=R?+SPC
                L? (L  )..........    4.32+2.11-0.65 2.41+1.12-0.68YY+a=R?+SPC
                MV  (mag)........    3.13   0.30    3.87   0.38   YY+a=R?+SPC
                MK  (mag,ESO) ..     2.21   0.30    2.37   0.38   YY+a=R?+SPC
                Age (Gyr)........      1.6+0.3-0.6   6.9   1.3    YY+a=R?+SPC
                AV  (mag)........   0.414   0.079  0.419   0.111  YY+a=R?+SPC
                Distance (pc).....     273+55-20     376   67     YY+a=R?+SPC

            _______________________________________________________________________a
               Quantities and abbreviations are as in Table 7, which gives our adopted values,
            determined assuming circular orbits. We do not list parameters that are indepen-
            dent of the eccentricity.
10                                                       Bakos et al.





                                                         TABLE 9
                           Adopted orbital and planetary parameters assuming circular orbits
                     _____________________________________________________________________________________
                                                             HAT-P-47b               HAT-P-48b
                     ____________Parameter______________________Value____________________Value____________

                      Light curve parameters
                        P (days) .......................   4.732182   0.000013      4.408650   0.000008
                        Tc (BJD ) a .................... 2455661.63669   0.00041 2455839.21023   0.00029
                        T14 (days) a ....................    0.1287   0.0015          0.1411   0.0013
                        T12 = T34 (days) a .............     0.0258   0.0014          0.0165   0.0013
                        a=R? ...........................       8.73   0.20              9.53+0.36-0.27
                        i=R?b  .........................      19.05   0.19             16.01   0.08
                        Rp=R? .........................      0.0890   0.0013          0.0951   0.0016
                        b2 ..............................      0.630+0.017-0.017       0.281+0.040-0.057
                        b   a cosi=R? ..................       0.794+0.010-0.011       0.530+0.036-0.060
                        i (deg) .........................      84.8   0.2               86.8+0.5-0.3

                      Limb-darkening coefficients c
                        c1, i (linear term) ..............       0.1592                   0.2434
                        c2, i (quadratic term) ...........       0.3774                   0.3424
                        c1, r ............................       0.2273                   0.3246
                        c2, r ............................       0.3906                   0.3445
                      RV parameters
                        K (m s-1 ) .....................      19.9   3.8               19.6   2.8
                        e ...............................       0 (fixed)                0 (fixed)
                        RV jitter Keck/HIRES (m s-1 )d            22.0                     20.5
                        RV jitter Subaru/HDS (m s-1 )d             0.0                     0.0
                        RV jitter NOT/FIES (m s-1 )d .             . . .                   17.5
                      Planetary parameters
                        Mp (MJ) .......................       0.206   0.039            0.168   0.024
                        Rp (RJ) ........................      1.313   0.045            1.131   0.054
                        C(Mp, Rp) e ...................           0.05                     0.07
                        aep (g cm-3 ) ....................     0.11   0.02              0.14+0.03-0.02
                        loggp (cgs) .....................       2.47+0.07-0.11          2.51   0.07
                        a (AU) .........................     0.0615   0.0006          0.0543   0.0007
                        Teq (K)f .......................       1605   22                1361   25
                         g .............................      0.014   0.003            0.015   0.002
                        <F > (108erg s-1 cm-2 ) h .......      15.0   0.8               7.75   0.57
                     _____________________________________________________________________________________a
                       Reported times are in Barycentric Julian Date calculated directly from UTC, without correction
                     for leap seconds. Tc: Reference epoch of mid transit that minimizes the correlation with the orbit*
 *al
                     period. T14: total transit duration, time between first to last contact; T12 = T34: ingress/egress
                     time,btime between first and second, or third and fourth contact.
                        Reciprocal of the half duration of the transit used as a jump parameter in our MCMC
                     analysis in placepof_a=R?.p_It is related to a=R? by the expression i=R?  =  a=R?(2ss(1 +
                     ecsin!))=(P  1 - b2 1 - e2) (Bakos et al. 2010).
                       Values for a quadratic law, adopted from the tabulations by Claret (2004) according to the
                     spectroscopic (SPC) parameters listed in Table 7.
                     d Error term, either astrophysical or instrumental in origin, added in quadrature to the formal RV
                     errors for the listed instrument such that O2 per degree of freedom is unity. For both HAT-P-47
                     and HAT-P-48 we did not add jitter to the Subaru/HDS RV errors because the formal errors for
                     theseeobservations exceeded the scatter in the RV residuals.
                       Correlation coefficient between the planetary mass Mp and radius Rp.
                     f Planet equilibrium temperature averaged over the orbit, calculated assuming a Bond albedo of
                     zero,gand that flux is reradiated from the full planet surface.
                       The Safronov number is given by   = 1_2(Vesc=Vorb)2 = (a=Rp)(Mp=M?) (see Hansen & Barman
                     2007).
                     h Incoming flux per unit surface area, averaged over the orbit.
                                                 HAT-P-47b, HAT-P-48b,                                               11





 Fig. 6._ Mass-radius diagram of sub-Saturn mass TEPs (Mp < 0.3MJ), where the relative error of the mass determination *
 *is ffi(Mp) <
20%. HAT-P-47b and HAT-P-48b are highlighted by large boxes (these are not error-bars). The color-bar indicates equilib*
 *rium temperature
(with a palette of R,G,B = 2000, 1500, 1000 K). Solar System planets are indicated by blue triangles. Both HAT-P-47b an*
 *d HAT-P-48b
stand out by their very low density.



 Fig. 7._ Planetary mean density vs. mass for TEPs with mass measured at ffi(Mp) < 20% precision. HAT-P-47b and HAT-P-4*
 *8b are
highlighted by large boxes. The size of the points scales with planetary radius, while the color indicates equilibrium *
 *temperature (as in
Fig. 6).  HAT-P-47b and HAT-P-48b fall in a so-far unpopulated region of the parameter space; they are the lowest densi*
 *ty sub-Saturn
objects. Solar system planets are marked with blue triangles.
12                                                       Bakos et al.





                                                         TABLE 10
                                   Orbital and planetary parameters allowing eccentric
                                                           orbitsa
                                _______________________________________________________________
                                                           HAT-P-47b          HAT-P-48b
                                _______Parameter_______________Value_____________Value_________

                                 Light curve parameters
                                   a=R? ...............      8.57+0.68-1.15     7.61+1.37-1.01
                                   i=R? ...............    19.05   0.19       16.07   0.11
                                   i (deg) ..............    84.6+0.7-2.5      84.9+1.5-2.5

                                 RV parameters
                                   Kp(m_s-1 ) ..........    20.0   4.5        20.9   2.8
                                   p ecos!_............   -0.116   0.210     0.014   0.155
                                     esin! .............   0.058   0.251       0.464+0.124-0.294
                                   e cos! ..............  -0.030+0.067-0.113 0.004   0.076
                                   e sin! ..............    0.010+0.149-0.071 0.227   0.145
                                   e ...................   0.101   0.101      0.242   0.136
                                   ! (deg) .............     161   85           90   60
                                 Secondary eclipse parameters
                                   Ts (BJD) ...........  2455692.30   0.28  2455819.38   0.22
                                   Ts,14................   0.128   0.021      0.166   0.030
                                   Ts,12................   0.027   0.028      0.039   0.040
                                 Planetary parameters
                                   Mp (MJ) ...........     0.206   0.048      0.173   0.023
                                   Rp (RJ) ............     1.342+0.274-0.109 1.407   0.253
                                   C(Mp, Rp) ..........        0.22               0.29
                                   aep (g cm-3 ) ..........  0.10   0.04         0.08+0.06-0.03
                                   loggp (cgs) ...........    2.44+0.11-0.17    2.33   0.15
                                   a (AU) ...............   0.0617+0.0014-0.00070.0540+0.0014-0.0010
                                   Teq (K) ..............     1621+145-60       1508   131
                                     ....................   0.013   0.003       0.012+0.003-0.002
                                   <F > (108erg s-1 cm-2 )     15.6+7.1-2.1      11.7+5.4-3.2
                                _______________________________________________________________a
                                  Quantities and definitions are as in Table 9, which gives our adopted
                                values, determined assuming circular orbits. Here we do not list param-
                                eters that are effectively independent of the eccentricity.
                                                 HAT-P-47b, HAT-P-48b,                                               13





 Fig. 8._ Mass vs. semi-major axis of exoplanets from exoplanet.eua.  For non-transiting systems, Mp sini is used inste*
 *ad of the true
mass.  HAT-P-47b and HAT-P-48b are indicated with black filled boxes, both falling in the sparse region between hot Jup*
 *iters and hot
super-Earths.
 ahttp://exoplanetarchive.ipac.caltech.edu/

pect HAT-P-47b to have an R-M amplitude of 68 m s-1 ,            lected at Subaru Telescope (program o11170), which is
while HAT-P-48b would have an amplitude of 20 m s-1 .            operated by the National Astronomical Observatory of
Which, given the magnitudes and RV jitter, should be             Japan. This paper presents observations made with the
detectable from single transits with Keck/HIRES.                 Nordic Optical Telescope, operated on the island of La
  Finally, we calculate the expected transmission spec-          Palma jointly by Denmark,  Finland,  Iceland,  Norway,
troscopy signature for both planets as ffi = 5 x 2RpH=R2?        and Sweden, in the Spanish Observatorio del Roque de
(Perryman et al. 2014), where H is the scale height of           los Muchachos of the Instituto de Astrofisica de Canar*
 *ias.
the atmosphere.  In calculating the latter quantity, we          This paper uses observations obtained with facilities *
 *of
assume the molecular weight of pure molecular hydro-             the Las Cumbres Observatory Global Telescope.  The
gen, and the equilibrium temperature and surface gravity         Byrne Observatory at Sedgwick (BOS) is operated by the
of the planet as determined from our analysis (Tab. 9).          Las Cumbres Observatory Global Telescope Network and
Once ffi is known, we then calculate the K-band flux of the      is located at the Sedgwick Reserve, a part of the Univ*
 *er-
star, and multiply by ffi, to come up with an approximate        sity of California Natural Reserve System. xB.J.F. not*
 *es
measure of the transmission signal.  This quantity does          that this material is based upon work supported by the
not take into account the detailed (expected) spectrum           National Science Foundation Graduate Research Fellow-
of the planetary atmosphere, but is an order of magni-           ship under grant No. 2014184874. Data presented in this
tude estimate of the signature. The results are plotted in       paper are based on observations obtained at the HAT
Fig. 9 for planets with Mp   0.25 MJ. For both HAT-P-            station at thex Submillimeter Array of SAO, and the
47b and HAT-P-48b the expected transmission signature            HAT station at the Fred Lawrence Whipple Observatory
is amongst the largest for sub-Saturn objects, making            of SAO. We wish to thank J. Johnson his contribution
these new discoveries especially valuable.                       to the Keck/HIRES radial velocity observations.  The
                                                                 authors wish to recognize and acknowledge the very sig-
                                                                 nificant cultural role and reverence that the summit of
 Acknowledgements _ HATNet  operations  have  been               Mauna Kea has always had within the indigenous Hawai-
funded by NASA grants NNG04GN74G, NNX08AF23G,                    ian community. This research has made use of the NASA
NNX13AJ15G  and  SAO  IR&D  grants.   We  acknowl-               Exoplanet Archive, which is operated by the California
edge partial support also from the Kepler Mission un-            Institute of Technology, under contract with the Natio*
 *nal
der NASA Cooperative Agreement NCC2-1390 (D.W.L.,                Aeronautics and Space Administration under the Exo-
PI). This research has made use of Keck telescope time           planet Exploration Program.
granted through NOAO (A284Hr, A245Hr) and NASA
(N108Hr, N154Hr, N130Hr). Based in part on data col-
14                                                       Bakos et al.





 Fig. 9._ Approximate detectability of a planet's atmosphere in transmission, as a function of planetary mass for plane*
 *ts with Mp
0.25 MJ. The size of the filled circles scales with the radius of the planet (arbitrary scale), and the radius of the o*
 *pen circles scales with
the scale height of the atmosphere. Small plus symbols denote planets with uncertain mass or radius measurements (error*
 * >20%). The
color-bar is the same as for Fig. 7.  Transmission spectroscopy has been carried out for planets with diagonal crosses.*
 *  HAT-P-47b and
HAT-P-48b are marked with black triangles. Abbreviations are: K: Kepler, H: HAT, HS: HATSouth, C: Corot, W: WASP.
                                                 HAT-P-47b, HAT-P-48b,                                               15

                                                        REFERENCES

Albrecht, S., Winn, J. N., Johnson, J. A., et al. 2012, ApJ, 757,L18atham, D. W., Bakos, G. 'A., Torres, G., et al. 200*
 *9, ApJ, 704,
Anderson, D. R., Collier Cameron, A., Gillon, M., et al. 2012,     1107
  MNRAS, 422, 1988                                               Masuda, K. 2014, ApJ, 783, 53
Bakos, G., Noyes, R. W., Kov'acs, G., et al. 2004, PASP, 116, 266Mazeh, T., Holczer, T., & Faigler, S. 2016, A&A, 589, *
 *A75
Bakos, G. 'A., Torres, G., P'al, A., et al. 2010, ApJ, 710, 1724 Noguchi, K., Aoki, W., Kawanomoto, S., et al. 2002, PA*
 *SJ, 54,
Brown, T. M., Baliber, N., Bianco, F. B., et al. 2013, PASP, 125,  855
  1031                                                           Noyes, R. W., Hartmann, L. W., Baliunas, S. L., Duncan*
 *, D. K.,
Buchhave, L. A., Bakos, G. 'A., Hartman, J. D., et al. 2010, ApJ,  & Vaughan, A. H. 1984, ApJ, 279, 763
  720, 1118                                                      Perryman, M., Hartman, J., Bakos, G. 'A., & Lindegren,*
 * L. 2014,
Buchhave, L. A., Latham, D. W., Johansen, A., et al. 2012,         ApJ, 797, 14
  Nature, 486, 375                                               Queloz, D., Eggenberger, A., Mayor, M., et al. 2000, A*
 *&A, 359,
Burrows, A., Hubeny, I., Budaj, J., & Hubbard, W. B. 2007,         L13
  ApJ, 661, 502                                                  Queloz, D., Anderson, D. R., Collier Cameron, A., et a*
 *l. 2010,
Butler, R. P., Marcy, G. W., Williams, E., et al. 1996, PASP,      A&A, 517, L1
  108, 500                                                       Quinn, S. N., Bakos, G. 'A., Hartman, J., et al. 2012,*
 * ApJ, 745, 80
Cardelli, J. A., Clayton, G. C., & Mathis, J. S. 1989, ApJ, 345, Sato, B., Kambe, E., Takeda, Y., Izumiura, H., & Ando,*
 * H. 2002,
  245                                                              PASJ, 54, 873
Chen, J., & Kipping, D. M. 2016, ArXiv e-prints                  Sato, B., Omiya, M., Harakawa, H., et al. 2012, PASJ, *
 *64
Claret, A. 2004, A&A, 428, 1001                                  Smalley, B., Anderson, D. R., Collier-Cameron, A., et *
 *al. 2012,
Djupvik, A. A., & Andersen, J. 2010, in Highlights of Spanish      A&A, 547, A61
  Astrophysics V, ed. J. M. Diego, L. J. Goicoechea,             Spiegel, D. S., & Burrows, A. 2013, ApJ, 772, 76
  J. I. Gonz'alez-Serrano, & J. Gorgas, 211                      Szab'o, G. M., & Kiss, L. L. 2011, ApJ, 727, L44
Droege, T. F., Richmond, M. W., Sallman, M. P., & Creager,       Torres, G., Bakos, G. 'A., Kov'acs, G., et al. 2007, A*
 *pJ, 666, L121
  R. P. 2006, PASP, 118, 1666                                    Vogt, S. S., Allen, S. L., Bigelow, B. C., et al. 1994*
 *, in Society of
F"uresz, G. 2008, PhD thesis, Univ. of Szeged, Hungary             Photo-Optical Instrumentation Engineers (SPIE) Confe*
 *rence
Gaidos, E., Mann, A. W., Kraus, A. L., & Ireland, M. 2016,         Series, Vol. 2198, Society of Photo-Optical Instrume*
 *ntation
  MNRAS, 457, 2877                                                 Engineers (SPIE) Conference Series, ed. D. L. Crawfo*
 *rd &
Girardi, L., Bertelli, G., Bressan, A., et al. 2002, A&A, 391, 195 E. R. Craine, 362
Hansen, B. M. S., & Barman, T. 2007, ApJ, 671, 861               Winn, J. N., Noyes, R. W., Holman, M. J., et al. 2005,*
 * ApJ, 631,
Hartman, J. D., Bakos, G. 'A., Torres, G., et al. 2011, ApJ, 742, 591215
Hartman, J. D., Bakos, G. 'A., B'eky, B., et al. 2012, AJ, 144, 139Winn, J. N., Johnson, J. A., Howard, A. W., et al. 2*
 *010, ApJ,
H'ebrard, G., Collier Cameron, A., Brown, D. J. A., et al. 2013,   718, 575
  A&A, 549, A134                                                 Yi, S., Demarque, P., Kim, Y.-C., et al. 2001, ApJS, 1*
 *36, 417
Huang, C. X., Hartman, J. D., Bakos, G. 'A., et al. 2015, AJ, 150,Zahn, J.-P. 1977, A&A, 57, 383
  85
Isaacson, H., & Fischer, D. 2010, ApJ, 725, 875
Kov'acs, G., Zucker, S., & Mazeh, T. 2002, A&A, 391, 369
Kov'acs, G., Bakos, G. 'A., Hartman, J. D., et al. 2010, ApJ, 724,
  866

